The Electronic Structure of Europium Chalcogenides and Pnictides

The electronic structure of some europium chalcogenides and pnictides is calculated using the {\it ab-initio} self-interaction corrected local-spin-density approximation (SIC-LSD). This approach allows both a localised description of the rare earth $f-$electrons and an itinerant description of $s$, $p$ and $d$-electrons. Localising different numbers of $f$-electrons on the rare earth atom corresponds to different nominal valencies, and the total energies can be compared, providing a first-principles description of valency. All the chalcogenides are found to be insulators in the ferromagnetic state and to have a divalent configuration. For the pnictides we find that EuN is half-metallic and the rest are normal metals. However a valence change occurs as we go down the pnictide column of the Periodic Table. EuN and EuP are trivalent, EuAs is only just trivalent and EuSb is found to be divalent. Our results suggest that these materials may find application in spintronic and spin filtering devices.

==> fig4.dat <==
               E(eV)      a(calc)A      A(Exp)
 EuN         -1.306       5.0209       5.0175
 EuP         -0.435       5.6784       5.7562
 EuAs        -0.367       5.8775       6.1760
 EuSb         1.061       6.1150
